Fatigue failure in glasses under cyclic shear deformation

Solids subjected to repeated cycles of stress or deformation can fail after several cycles, a phenomenon termed fatigue failure. Although intensely investigated for a wide range of materials owing to its obvious practical importance, a microscopic understanding of the initiation of fatigue failure continues to be actively pursued, in particular for soft and amorphous materials. We investigate fatigue failure for glasses subjected to cyclic shear deformation through computer simulations. We show that, approaching the so-called fatigue limit, failure times display a power law divergence, at variance with commonly used functional forms, and exhibit strong dependence on the degree of annealing of the glasses. We explore several measures of damage, based on quantification of plastic rearrangements and on dissipated energy. Strikingly, the fraction of particles that undergo plastic rearrangements, and a percolation transition they undergo, are predictive of failure. We also find a robust power law relationship between accumulated damage, quantified by dissipated energy or non-affine displacements, and the failure times, which permits prediction of failure times based on behavior in the initial cycles. These observations reveal salient new microscopic features of fatigue failure and suggest approaches for developing a full microscopic picture of fatigue failure in amorphous solids.

==> meta_data_arxiv.txt <==
Title:
Fatigue failure in glasses under cyclic shear deformation


Authors:
Swarnendu Maity,Himangsu Bhaumik, Shivakumar Athani, and Srikanth Sastry


Affiliation:
Jawaharlal Nehru Center for Advanced Scientific Research, Jakkur Campus, Bengaluru 560064, India.

Yusuf Hamied Department of Chemistry, University of Cambridge, Lensfield Road, Cambridge CB2 1EW, UK


Abstract: 

Solids subjected to repeated cycles of stress or deformation can fail
after several cycles, a phenomenon termed fatigue failure. Although
intensely investigated for a wide range of materials owing to its
obvious practical importance, a microscopic understanding of the
initiation of fatigue failure continues to be actively pursued, in
particular for soft and amorphous materials. We investigate fatigue
failure for glasses subjected to cyclic shear deformation through
computer simulations. We show that, approaching the so-called fatigue
limit, failure times display a power law divergence, at variance with
commonly used functional forms, and exhibit strong dependence on the
degree of annealing of the glasses. We explore several measures of
damage, based on quantification of plastic rearrangements and on
dissipated energy. Strikingly, the fraction of particles that undergo
plastic rearrangements, and a percolation transition they undergo, are
predictive of failure. We also find a robust power law relationship
between accumulated damage, quantified by dissipated energy or
non-affine displacements, and the failure times, which permits
prediction of failure times based on behaviour in the initial
cycles. These observations reveal salient new microscopic features of
fatigue failure and suggest approaches for developing a full
microscopic picture of fatigue failure in amorphous solids.


